Black or White? How to Develop an AutoTuner for Memory-based Analytics [Extended Version]

There is a lot of interest today in building autonomous (or, self-driving) data processing systems. An emerging school of thought is to leverage AI-driven "black box" algorithms for this purpose. In this paper, we present a contrarian view. We study the problem of autotuning the memory allocation for applications running on modern distributed data processing systems. For this problem, we show that an empirically-driven "white-box" algorithm, called RelM, that we have developed provides a close-to-optimal tuning at a fraction of the overheads compared to state-of-the-art AI-driven "black box" algorithms, namely, Bayesian Optimization (BO) and Deep Distributed Policy Gradient (DDPG). The main reason for RelM's superior performance is that the memory management in modern memory-based data analytics systems is an interplay of algorithms at multiple levels: (i) at the resource-management level across various containers allocated by resource managers like Kubernetes and YARN, (ii) at the container level among the OS, pods, and processes such as the Java Virtual Machine (JVM), (iii) at the application level for caching, aggregation, data shuffles, and application data structures, and (iv) at the JVM level across various pools such as the Young and Old Generation. RelM understands these interactions and uses them in building an analytical solution to autotune the memory management knobs. In another contribution, called GBO, we use the RelM's analytical models to speed up Bayesian Optimization. Through an evaluation based on Apache Spark, we showcase that RelM's recommendations are significantly better than what commonly-used Spark deployments provide, and are close to the ones obtained by brute-force exploration; while GBO provides optimality guarantees for a higher, but still significantly lower compared to the state-of-the-art AI-driven policies, cost overhead.

==> pics/kmeans-convergence.tsv <==
iteration	gprei-mean	gprei-min	gprei-max	rfei-mean	rfei-min	rfei-max	rfeiopt-mean	rfeiopt-min	rfeiopt-max	gpreiopt-mean	gpreiopt-min	gpreiopt-max	relm	rl-mean	rl-min	rl-max	gpr-r2	gpropt-r2
1	19.6	15	31	39.4	18	80	21.2	20	23	20.8	15	26	11	19.2	16	20	-0.3678154906	-3.170621697
2	17	13	21	21.4	18	25	18.4	15	21	16.8	15	20	11	19.2	16	20	-4.833037318	-2.790892179
3	15.2	13	16	18.6	15	22	16.6	14	21	15.2	10	20	11	17.6	16	20	-6.077907228	-3.647263752
4	14.8	12	16	17.4	15	22	15.6	13	18	13	10	16	11	16.8	16	20	-1.478414892	-0.250707476
5	13.8	11	16	17.4	15	22	14.4	11	16	11.2	10	13	11	14.8	11	20	-1.6058605	-1.56253997
6	13	11	16	16.2	15	18	13.6	11	16	10.6	10	13	11	14.8	11	20	-2.042539231	0.02262335045
7	12.2	10	15	14.6	11	18	11.76	8.8	16	10.2	10	11	11	14.8	11	20	-2.178609676	0.4009165996
8	11.2	10	12	14.6	11	18	11.76	8.8	16	10.2	10	11	11	14.8	11	20	-2.299499606	0.4835783037
9	11.2	10	12	13.2	11	17	10.96	8.8	12	9.96	8.8	11	11	14.6	10	20	-1.682634011	0.5874973843
10	11.2	10	12	13.2	11	17	10.96	8.8	12	9.96	8.8	11	11	14.6	10	20	0.1921602957	0.6055734088
11	11.2	10	12	12.74	8.7	17	10.96	8.8	12	9.96	8.8	11	11	14.6	10	20	0.4987318562	0.6631711454
12	11.2	10	12	12.3	8.7	17	10.56	8.8	12	9	8.7	10	11	14	10	17	0.7990873976	0.7693969421
13	11.2	10	12	11.1	8.7	16	10.56	8.8	12	9	8.7	10	11	14	10	17	0.7946629806	0.8314918351
14	11	10	12	10.5	8.7	13	10.08	8.7	12	8.9	8.3	10	11	14	10	17	0.7386134096	0.8334689582
15	10.6	10	11	10.1	8.7	13	10.08	8.7	12	8.66	8.3	8.8	11	13.8	10	17	0.7272412917	0.8533206214
16	10.4	10	11	9.56	8.3	13	10.08	8.7	12	8.66	8.3	8.8	11	11.56	8.8	15	0.7167631898	0.8071791114
17	10.4	10	11	9.56	8.3	13	9.88	8.7	11	8.66	8.3	8.8	11	11.56	8.8	15	0.8041550232	0.8089494904
18	10.4	10	11	9.56	8.3	13	9.88	8.7	11	8.66	8.3	8.8	11	11.46	8.3	15	0.7791515648	0.8005449953
19	10.4	10	11	9.56	8.3	13	9.88	8.7	11	8.66	8.3	8.8	11	11.26	8.3	14	0.8106491886	0.805896761
20	10.4	10	11	9.48	8.3	13	9.88	8.7	11	8.56	8.3	8.8	11	10.66	8.3	14	0.8041550232	0.7751085368
21	10.14	8.7	11	9.48	8.3	13	9.88	8.7	11	8.56	8.3	8.8	11	10.66	8.3	14		
22	10.14	8.7	11	9.08	8.3	11	9.88	8.7	11	8.56	8.3	8.8	11	9.62	8.3	11		
23	9.68	8.7	11	9.08	8.3	11	9.68	8.7	11	8.56	8.3	8.8	11	9.62	8.3	11		
24	9.48	8.7	11	9.08	8.3	11	9.68	8.7	11	8.56	8.3	8.8	11	9.62	8.3	11		
25	9.48	8.7	11	9.08	8.3	11	8.96	8.7	10	8.56	8.3	8.8	11	9.62	8.3	11		
26	9.22	8.7	11	8.74	8.3	10	8.96	8.7	10	8.56	8.3	8.8	11	9.62	8.3	11		
27	9.22	8.7	11	8.64	8.3	10	8.96	8.7	10	8.56	8.3	8.8	11	9.62	8.3	11		
28	9.22	8.7	11	8.64	8.3	10	8.96	8.7	10	8.56	8.3	8.8	11	9.62	8.3	11		
29	9.22	8.7	11	8.4	8.3	8.8	8.88	8.3	10	8.56	8.3	8.8	11	9.62	8.3	11		
30	9.02	8.7	10	8.4	8.3	8.8	8.88	8.3	10	8.56	8.3	8.8	11	9.62	8.3	11		
31	9.02	8.7	10	8.4	8.3	8.8	8.88	8.3	10	8.56	8.3	8.8	11	9.62	8.3	11		
32	9.02	8.7	10	8.4	8.3	8.8	8.88	8.3	10	8.56	8.3	8.8	11	9.62	8.3	11		
33	9.02	8.7	10	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
34	9.02	8.7	10	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
35	9.02	8.7	10	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
36	9.02	8.7	10	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
37	8.94	8.3	10	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
38	8.68	8.3	9	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
39	8.54	8.3	8.7	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
40	8.54	8.3	8.7	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
41	8.54	8.3	8.7	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
42	8.54	8.3	8.7	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
43	8.54	8.3	8.7	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
44	8.54	8.3	8.7	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
45	8.54	8.3	8.7	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
46	8.54	8.3	8.7	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
47	8.54	8.3	8.7	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
48	8.54	8.3	8.7	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
49	8.54	8.3	8.7	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		
50	8.54	8.3	8.7	8.4	8.3	8.8	8.62	8.3	8.7	8.56	8.3	8.8	11	9.62	8.3	11		

==> pics/main-results.dat <==
App	App1	Runtime1	sRT1	App2	Runtime2	sRT2	Conf2	App3	Runtime3	sRT3	Conf3	App4	Runtime4	sRT4	Conf4	App5	Runtime5	sRT5	Conf5	App6	Runtime6	sRT6	Conf6	RMV	failed1	failed2	failed3	failed4	failed5	failed6
1	1045	2.2	1	118	1.5	.68	(4,2,0.4,1)	31	1.5	.68	(4,2,0.3,1)	33	1.5	.68	(4,2,0.3,1)	-1	1.55	.7	(4,2,0.23,1)	-1	1.6	.73	(3,2,0.6,3)	0.48	0	0	0	0	0	0
2	990	28	1	124	12	.43	(4,1,0.2,1)	98	13	.46	(3,2,0.2,3)	98	12	.43	(3,2,0.2,1)	-1	12	.43	(4,1,0.23,1)	-1	12	.43	(3,2,0.2,1)	0.63	0	0	0	0	0	0
3	1183	25	1	132	8.7	.35	(3,2,0.8,7)	177	12	.48	(3,1,0.75,3)	76	10.5	.42	(3,1,0.8,5)	-1	11	.44	(2,2,0.68,4)	-1	14	.56	(1,4,0.6,4)	0.77	0	1	2	0	0	0
4	1023	7.5	1	140	4.4	.58	(3,2,0.8,3)	1385	6.5	.87	(3,2,0.2,1)	1389	6	.8	(2,3,0.4,3)	-1	4.7	.62	(3,2,0.6,2)	-1	5	.67	(2,3,0.6,3)	0.7	0	0	0	0	0	0
5	1049	66	1	141	38	.57	(2,1,0.4,3)	142	43	.65	(1,2,0.4,3)	141	38	.57	(2,1,0.4,3)	-1	41	.62	(2,1,0.24,5)	-1	41	.62	(1,4,0.2,5)	0.63	2	2	0	2	0	0


==> pics/pr-convergence.tsv <==
iteration	black-mean	black-min	black-max	white-mean	white-min	white-max	struct-mean	struct-min	struct-max	half-mean	half-min	half-max
1	92.28	51	112.2	73.9	34	106.4	56	30	91.7	14	12	15
2	81.66	51	99.4	54.1	33.9	94.3	56	30	91.7	13.2	12	15
3	69.36	33	99.4	45.18	30	93.1	40	30	46	13	12	14
4	44.9	33	69	44.8	30	93.1	36	30	43	12.6	12	14
5	39.52	33	43	44.8	30	93.1	34.6	30	43	12.2	12	13
6	37	33	43	44.6	30	93.1	34	30	43	12.2	12	13
7	34.4	30	43	44.22	30	91.2	32	30	34	12.2	12	13
8	34.4	30	43	44.22	30	91.2	32	30	34	12.2	12	13
9	34.4	30	43	43.82	30	89.2	32	30	34	12.2	12	13
10	34.4	30	43	43.82	30	89.2	32	30	34	12.2	12	13
11	34.4	30	43	43.82	30	89.2	32	30	34	12.2	12	13
12	34.4	30	43	43.64	30	89.2	32	30	34	12.2	12	13
13	34.4	30	43	33.2	30	37	32	30	34	12.2	12	13
14	32.4	30	33	32.32	30	33	32	30	34	12.2	12	13
15	32.4	30	33	32.32	30	33	32	30	34	12	12	12
16	32.4	30	33	32.32	30	33	32	30	34	12	12	12
17	32.4	30	33	32.32	30	33	31.8	30	33	12	12	12
18	32.4	30	33	32.32	30	33	31.8	30	33	12	12	12
19	32.4	30	33	32.32	30	33	31.8	30	33	12	12	12
20	32.4	30	33	32.32	30	33	31.8	30	33	12	12	12
21	32.4	30	33	32.32	30	33	31.8	30	33	12	12	12
22	32.4	30	33	32.32	30	33	31.8	30	33	12	12	12
23	32.4	30	33	32.32	30	33	31.8	30	33	12	12	12
24	32.4	30	33	32.32	30	33	31.2	30	33	12	12	12
25	32.4	30	33	32.32	30	33	31.2	30	33	12	12	12
26	32.4	30	33	32.32	30	33	31.2	30	33	12	12	12
27	32.4	30	33	32.32	30	33	31.2	30	33	12	12	12
28	32.4	30	33	32.32	30	33	31.2	30	33	12	12	12
29	32.4	30	33	32.32	30	33	31.2	30	33	12	12	12
30	32.4	30	33	32.32	30	33	31.2	30	33	12	12	12
31	32.4	30	33	32.32	30	33	31.2	30	33	12	12	12
32	32.4	30	33	32.32	30	33	31.2	30	33	12	12	12
33	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
34	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
35	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
36	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
37	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
38	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
39	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
40	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
41	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
42	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
43	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
44	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
45	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
46	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
47	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
48	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
49	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12
50	32.4	30	33	32.32	30	33	27.6	12	33	12	12	12

==> pics/relm-accuracy.dat <==
App	NumExecs	ID	RMV	RMVRank	MaxHeap	MaxHeapRank	Runtime	RuntimeRank	Avg-CPU
1	1	164	0.41	4	0.4	4	0.61	4	0.29
1	2	165	0.43	3	0.45	3	0.64	3	0.40
1	3	166	0.45	2	0.48	2	0.68	2	0.45
1	4	180	0.48	1	0.51	1	0.74	1	0.42
2	1	181	0.52	4	0.81	1	0.5	4	0.08
2	2	182	0.54	3	0.81	1	0.37	2	0.13
2	3	183	0.57	2	0.94	1	0.42	3	0.27
2	4	98	0.63	1	0.61	4	0.35	1	0.3
3	1	176	0.76	3	0.92	3	0.54	3	0.17
3	2	177	0.77	1	0.93	2	0.5	1	0.2
3	3	178	0.77	1	0.94	1	0.5	1	0.27
3	4	179	0.73	4	0.61	4	0.54	3	0.3
4	1	172	0.675	2	0.82	3	0.78	3	0.28
4	2	173	0.67	3	0.85	2	0.63	2	0.28
4	3	1385	0.68	1	0.8	4	0.61	1	0.27
4	4	171	0.67	4	0.9	1	0.82	4	0.36
5	1	151	0.59	2	0.92	2	0.82	2	0.22
5	2	152	0.68	1	0.95	1	0.64	1	0.24	

==> pics/sort-convergence.tsv <==
iteration	gprei-mean	gprei-min	gprei-max	rfei-mean	rfei-min	rfei-max	rfeiopt-mean	rfeiopt-min	rfeiopt-max	gpreiopt-mean	gpreiopt-min	gpreiopt-max	relm
1	20.8	15	25	14.4	13	15	14.6	12	16	18	15	24	12
2	15.4	14	19	13.8	13	15	13.8	12	16	14.4	12	17	12
3	13.6	13	15	13.6	13	15	13.6	12	16	14	12	15	12
4	13.6	13	15	13.2	12	15	13.2	12	15	13.6	12	15	12
5	13.6	13	15	13.2	12	15	12.8	12	14	13.2	12	15	12
6	13.2	12	15	13.2	12	15	12.8	12	14	12.4	12	13	12
7	13	12	14	12.8	12	13	12.6	12	14	12	12	12	12
8	12.8	12	13	12.4	12	13	12.6	12	14	12	12	12	12
9	12.6	12	13	12.4	12	13	12.4	12	13	12	12	12	12
10	12.6	12	13	12.4	12	13	12.4	12	13	12	12	12	12
11	12.4	12	13	12.2	12	13	12.4	12	13	12	12	12	12
12	12.4	12	13	12.2	12	13	12.4	12	13	12	12	12	12
13	12.4	12	13	12.2	12	13	12.4	12	13	12	12	12	12
14	12	12	12	12.2	12	13	12.2	12	13	12	12	12	12
15	12	12	12	12.2	12	13	12.2	12	13	12	12	12	12
16	12	12	12	12.2	12	13	12.2	12	13	12	12	12	12
17	12	12	12	12.2	12	13	12	12	12	12	12	12	12
18	12	12	12	12	12	12	12	12	12	12	12	12	12
19	12	12	12	12	12	12	12	12	12	12	12	12	12
20	12	12	12	12	12	12	12	12	12	12	12	12	12
21	12	12	12	12	12	12	12	12	12	12	12	12	12
22	12	12	12	12	12	12	12	12	12	12	12	12	12
23	12	12	12	12	12	12	12	12	12	12	12	12	12
24	12	12	12	12	12	12	12	12	12	12	12	12	12
25	12	12	12	12	12	12	12	12	12	12	12	12	12
26	12	12	12	12	12	12	12	12	12	12	12	12	12
27	12	12	12	12	12	12	12	12	12	12	12	12	12
28	12	12	12	12	12	12	12	12	12	12	12	12	12
29	12	12	12	12	12	12	12	12	12	12	12	12	12
30	12	12	12	12	12	12	12	12	12	12	12	12	12
31	12	12	12	12	12	12	12	12	12	12	12	12	12
32	12	12	12	12	12	12	12	12	12	12	12	12	12
33	12	12	12	12	12	12	12	12	12	12	12	12	12
34	12	12	12	12	12	12	12	12	12	12	12	12	12
35	12	12	12	12	12	12	12	12	12	12	12	12	12
36	12	12	12	12	12	12	12	12	12	12	12	12	12
37	12	12	12	12	12	12	12	12	12	12	12	12	12
38	12	12	12	12	12	12	12	12	12	11.34	8.7	12	12
39	12	12	12	12	12	12	12	12	12	11.34	8.7	12	12
40	12	12	12	12	12	12	12	12	12	11.34	8.7	12	12
41	12	12	12	12	12	12	12	12	12	11.34	8.7	12	12
42	12	12	12	12	12	12	12	12	12	11.34	8.7	12	12
43	12	12	12	12	12	12	12	12	12	11.34	8.7	12	12
44	12	12	12	12	12	12	12	12	12	11.34	8.7	12	12
45	12	12	12	12	12	12	12	12	12	11.34	8.7	12	12
46	12	12	12	12	12	12	12	12	12	11.34	8.7	12	12
47	12	12	12	12	12	12	12	12	12	11.34	8.7	12	12
48	12	12	12	12	12	12	12	12	12	11.34	8.7	12	12
49	12	12	12	12	12	12	12	12	12	11.34	8.7	12	12
50	12	12	12	12	12	12	12	12	12	11.34	8.7	12	12

==> pics/surrogate.txt <==
App	App-name	time-bo-gpr	iter-bo-gpr	time-gbo-gpr	iter-gbo-gpr	time-bo-rf	iter-bo-rf	time-gbo-rf	iter-gbo-rf
1	K-means	169	10	90	5	304	13	191	11	
2	SVM	54.9	9	42.5	6	49.16	8	45.3	7

==> pics/svm-convergence.tsv <==
iteration	gprei-mean	gprei-min	gprei-max	rfei-mean	rfei-min	rfei-max	rfeiopt-mean	rfeiopt-min	rfeiopt-max	gpreiopt-mean	gpreiopt-min	gpreiopt-max	relm
1	6.84	5.5	8.8	6.86	5.2	8.4	7.68	5.9	11	5.98	5.2	7.5	4.5
2	6.3	5.5	7	6.56	5.2	7.5	5.96	5.2	6.5	5.92	5.2	7.5	4.5
3	6.18	5.5	6.6	6.38	5.2	7.3	5.96	5.2	6.5	5.7	4.7	7.3	4.5
4	6.12	5.5	6.6	6.06	4.7	7.3	5.86	4.7	6.5	5.16	4.7	5.7	4.5
5	5.74	5.2	6.6	5.76	4.7	6.5	5.5	4.7	6.5	5.16	4.7	5.7	4.5
6	5.4	4.4	6.3	5.5	4.7	6.4	5.32	4.4	6.5	4.96	4.7	5.7	4.5
7	5.16	4.4	6.3	4.98	4.4	5.8	5.26	4.4	6.5	4.96	4.7	5.7	4.5
8	5.16	4.4	6.3	4.98	4.4	5.8	4.98	4.4	5.7	4.96	4.7	5.7	4.5
9	5.16	4.4	6.3	4.64	4.4	5	4.88	4.4	5.7	4.9	4.7	5.7	4.5
10	5.04	4.4	5.7	4.64	4.4	5	4.52	4.4	4.7	4.7	4.7	4.7	4.5
11	4.86	4.4	5.5	4.58	4.4	4.7	4.46	4.4	4.7	4.52	4.4	4.7	4.5
12	4.8	4.4	5.5	4.58	4.4	4.7	4.46	4.4	4.7	4.52	4.4	4.7	4.5
13	4.74	4.4	5.5	4.58	4.4	4.7	4.46	4.4	4.7	4.52	4.4	4.7	4.5
14	4.74	4.4	5.5	4.52	4.4	4.7	4.46	4.4	4.7	4.52	4.4	4.7	4.5
15	4.74	4.4	5.5	4.52	4.4	4.7	4.46	4.4	4.7	4.52	4.4	4.7	4.5
16	4.74	4.4	5.5	4.52	4.4	4.7	4.46	4.4	4.7	4.46	4.4	4.7	4.5
17	4.74	4.4	5.5	4.52	4.4	4.7	4.46	4.4	4.7	4.4	4.4	4.4	4.5
18	4.74	4.4	5.5	4.52	4.4	4.7	4.46	4.4	4.7	4.4	4.4	4.4	4.5
19	4.74	4.4	5.5	4.52	4.4	4.7	4.46	4.4	4.7	4.4	4.4	4.4	4.5
20	4.62	4.4	5.5	4.52	4.4	4.7	4.46	4.4	4.7	4.4	4.4	4.4	4.5
21	4.58	4.4	5.3	4.52	4.4	4.7	4.46	4.4	4.7	4.4	4.4	4.4	4.5
22	4.46	4.4	4.7	4.52	4.4	4.7	4.46	4.4	4.7	4.4	4.4	4.4	4.5
23	4.46	4.4	4.7	4.46	4.4	4.7	4.46	4.4	4.7	4.4	4.4	4.4	4.5
24	4.46	4.4	4.7	4.46	4.4	4.7	4.46	4.4	4.7	4.4	4.4	4.4	4.5
25	4.46	4.4	4.7	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
26	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
27	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
28	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
29	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
30	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
31	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
32	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
33	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
34	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
35	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
36	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
37	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
38	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
39	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
40	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
41	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
42	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
43	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
44	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
45	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
46	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
47	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
48	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
49	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5
50	4.4	4.4	4.4	4.4	4.4	4.4	4.46	4.4	4.7	4.4	4.4	4.4	4.5

==> pics/tpch-results-clusterA.dat <==
Query	App1	Runtime1	App2	Runtime2	Cached	NoGC	RMV	Best
1	727	2.5	805	1.7	0	0	0.32	(3,3,0.28,2)
2	750	2.8	796	1.6	1	0	0.87	(3,5,0.69,2)
3	729	3.6	804	2.4	0	0	0.88	(3,3,0.52,2)	
4	730	2.8	803	2.1	0	0	0.87	(3,3,0.64,2)
5	731	6	802	3.5	0	0	0.87	(2,4,0.77,2)
6	754	1.9	780	1.5	0	1	0.57	(3,1,0.1,2)
7	755	3.9	800	2.9	0	0	0.87	(3,3,0.69,2)
8	756	5.5	772	3.1	0	0	0.87	(3,3,0.71,2)
9	757	5.9	798	3.8	0	0	0.84	(3,2,0.73,2)
10	736	3.3	801	2.4	0	0	0.87	(3,3,0.58,2)
11	759	1.8	796	1.4	1	0	0.87	(3,5,0.71,2)
12	760	2.6	794	2.1	0	0	0.83	(3,3,0.64,2)
13	761	1.9	793	1.6	0	0	0.83	(2,4,0.77,2)
14	762	2.2	789	1.6	0	0	0.66	(4,2,0.5,2)
15	763	2.1	785	1.6	1	1	0.87	(2,2,0.14,2)
16	764	2.2	788	1.5	0	0	0.87	(3,3,0.62,2)
17	765	7.5	777	4.6	1	0	0.87	(2,2,0.64,2)
18	766	4.5	779	3	0	0	0.87	(3,2,0.75,2)
19	767	2.4	786	1.8	0	0	0.71	(3,3,0.56,2)
20	768	3.3	787	2.3	0	0	0.88	(3,3.0.56,2)
21	769	9.7	774	5.9	1	0	0.88	(2,2,0.61,2)
22	770	2	792	1.8	0	0	0.87	(2,5,0.65,2)

==> pics/tpch-results.dat <==
Query	App1	Runtime1	App2	Runtime2	Cached	NoGC	RMV
1	727	2.2	805	1.5	0	0	0.32
2	750	2.3	796	1.3	1	0	0.87
3	729	2.4	804	1.5	0	0	0.88
4	730	2.1	803	1.6	0	0	0.87
5	731	4.3	802	2.3	0	0	0.87
6	754	1.7	780	1.3	0	1	0.57
7	755	2.5	800	1.5	0	0	0.87
8	756	5.5	772	3.1	0	0	0.87
9	757	3	798	1.6	0	0	0.84
10	736	3.3	801	1.8	0	0	0.87
11	759	1.8	796	1.4	1	0	0.87
12	760	2.6	794	1.5	0	0	0.83
13	761	1.9	793	1.6	0	0	0.83
14	762	2.2	789	1.4	0	0	0.66
15	763	2.1	785	1.6	1	1	0.87
16	764	2.2	788	1.3	0	0	0.87
17	765	6.3	777	3.1	1	0	0.87
18	766	4	779	2.2	0	0	0.87
19	767	2.4	786	1.4	0	0	0.71
20	768	3.3	787	2	0	0	0.88
21	769	5.5	774	3.2	1	0	0.88
22	770	2	792	1.3	0	0	0.87

==> pics/training-accuracy.dat <==
App	Init	InitDev	Task	TaskDev	Runtime	RuntimeDev
1	1.08E+08	1253207.219	2.27E+07	1717680.106	3.1	0
2	1.22E+08	2362839.546	2.22E+08	28042624.33	15.13	0.12
3	1.33E+08	3322849.164	6.98E+07	5057212.042	16	0.35
4	1.05E+08	2536947.816	5.35E+07	9284377.836	5	0.19
5	1.38E+08	3584174.599	9.43E+08	37264753.45	43.5	0.22

==> pics/training-overhead.tsv <==
number	algorithm	exhaustive-time	lhs-time	relm-time	gpr-time	rf-time	rfopt-time	gpropt-time	5-percentile	relm-value	gpr-iter	rf-iter	rfopt-iter	gpropt-iter	relm-iter	rl-time	rl-iter
1	wordcount	346.5	8	2.2	9.48	-1	-1	6.34	1.5	1.5	6	-1	-1	4	1	25	14
2	sort	4534	91	28	116	138	148.4	75	13	12	8	7	5	5	1	119	9
3	kmeans	5308.8	158	25	169	462	349.8	90	11	11	10	14	9	5	1	332	20
4	svm	1417.2	38	7.5	55	79.04	86.18	42	5.2	4.7	9	7	8	6	1	125	25
5	pagerank	17571	338	66	424.2	-1	-1	255.4	43	41	7	-1	-1	4	1	817	11
